A new Heterogeneous Multiscale Method for the Helmholtz equation with high contrast

In this paper, we suggest a new Heterogeneous Multiscale Method (HMM) for the Helmholtz equation with high contrast. The method is constructed for a setting as in Bouchitt\'e and Felbacq (C.R. Math. Acad. Sci. Paris 339(5):377--382, 2004), where the high contrast in the parameter leads to unusual effective parameters in the homogenized equation. We revisit existing homogenization approaches for this special setting and analyze the stability of the two-scale solution with respect to the wavenumber and the data. This includes a new stability result for solutions to the Helmholtz equation with discontinuous diffusion matrix. The HMM is defined as direct discretization of the two-scale limit equation. With this approach we are able to show quasi-optimality and an a priori error estimate under a resolution condition that inherits its dependence on the wavenumber from the stability constant for the analytical problem. Numerical experiments confirm our theoretical convergence results and examine the resolution condition. Moreover, the numerical simulation gives a good insight and explanation of the physical phenomenon of frequency band gaps.

==> includes/mueff_ima001.csv <==
k,Re(mu),Im(mu)
15,1.0682,0.0000944
16,1.08194,0.000119922
17,1.09839,0.000153361
18,1.11833,0.000198153
19,1.14287,0.000295975
20,1.17369,0.000347256
21,1.21341,0.000476768
22,1.26636,0.00067889
23,1.34027,0.00101758
24,1.45041,0.001645
25,1.63177,0.0029988
26,1.98587,0.00679477
27,2.98287,0.0256826
27.1,3.19203,0.0311819
27.2,3.44757,0.0386243
27.3,3.76683,0.0490413
27.4,4.17703,0.0642504
27.5,4.72345,0.0877002
27.6,5.4874,0.1266
27.7,6.63086,0.198168
27.8,8.52927,0.352427
27.9,12.2933,0.790059
28,23.2257,3.08456
28.1,16.9279,162.682
28.2,-22.0465,3.27918
28.3,-10.6734,0.823673
28.4,-6.82327,0.366697
28.5,-4.8944,0.206719
28.6,-3.73677,0.132642
28.7,-2.96511,0.092373
28.8,-2.41409,0.0680688
28.9,-2.00079,0.0522764
29,-1.67945,0.0414356
30,-0.326955,0.00960923
31,0.0928187,0.00426548
32,0.297602,0.0024394
33,0.419121,0.00159902
34,0.499785,0.00114217
35,0.557421,0.000865917
36,0.600831,0.000686171
37,0.634871,0.000562915
38,0.662437,0.000475109
39,0.685374,0.000410836
40,0.704911,0.000362955
41,0.721909,0.00032698
42,0.736991,0.000300088
43,0.750625,0.000280848
44,0.763179,0.000266567
45,0.774949,0.000258004
46,0.786192,0.000254291
47,0.79135,0.000255377
48,0.807999,0.000261533
49,0.819007,0.000273395
50,0.830404,0.00029207
51,0.842477,0.000319325
52,0.855583,0.000357934
53,0.870192,0.000412285
54,0.886957,0.000489511
55,0.90684,0.000601711
56,0.931342,0.000771054
57,0.962948,0.0010381
58,1.0062,0.0014941
59,1.07032,0.00236014
60,1.17738,0.00431073
61,1.39721,0.0102885
62,2.12683,0.0491677
62.1,2.30595,0.0632
62.2,2.53974,0.0841879
62.3,2.85767,0.117605
62.4,3.31494,0.175578
62.5,4.028,0.289569
62.6,5.29016,0.563472
62.7,8.08664,1.52185
62.8,17.164,10.188
62.9,-15.7255,10.4864
63,-6.56386,1.54783
63.1,-3.74245,0.572243
63.2,-2.4726,0.294394
63.3,-1.75628,0.17886
63.4,-1.29734,0.120092
63.5,-0.978437,0.0861962
64,-0.212567,0.0278294
65,0.253252,0.00813884
66,0.424816,0.00388824
67,0.514759,0.002305
68,0.570626,0.00154543

